Quasi-Systematic Sampling From a Continuous Population

A specific family of point processes are introduced that allow to select samples for the purpose of estimating the mean or the integral of a function of a real variable. These processes, called quasi-systematic processes, depend on a tuning parameter $r>0$ that permits to control the likeliness of jointly selecting neighbor units in a same sample. When $r$ is large, units that are close tend to not be selected together and samples are well spread. When $r$ tends to infinity, the sampling design is close to systematic sampling. For all $r > 0$, the first and second-order unit inclusion densities are positive, allowing for unbiased estimators of variance. Algorithms to generate these sampling processes for any positive real value of $r$ are presented. When $r$ is large, the estimator of variance is unstable. It follows that $r$ must be chosen by the practitioner as a trade-off between an accurate estimation of the target parameter and an accurate estimation of the variance of the parameter estimator. The method's advantages are illustrated with a set of simulations.

==> pts_sample.csv <==
-2.82067179520504 -1.5
-2.41001375415214 -1.5
-1.92519937747021 -1.5
-0.792056588221855 -1.5
0.166515485889793 -1.5
0.835459803774283 -1.5
1.29781603703011 -1.5
1.52804513675623 -1.5
2.0784329540466 -1.5
2.64022964080217 -1.5


==> pts_sample_circle.csv <==
0.998504731754304 0.0546653515882324
0.8224563485053 0.56882822961183
0.393025172284323 0.919527712443121
-0.406266700147203 0.91375454491428
-0.737271465314791 0.675596615172531
-0.967167227866679 0.254140814000198
-0.640087988719909 -0.768301611801317
0.260904745348853 -0.965364549719146
0.803352434872941 -0.595503875204618
0.984632990729394 -0.174636403900474


==> pts_sample_comp.csv <==
-2.95489048986098 -1.5
-2.80213570881692 -1.5
-2.67315800595504 -1.5
-2.533932077722 -1.5
-2.42664103965961 -1.5
-2.31072439668329 -1.5
-2.06549073869995 -1.5
-1.96073641814203 -1.5
-1.93902113427615 -1.5
-1.72808721450029 -1.5
-1.68032814134891 -1.5
-1.28706524663368 -1.5
-0.870032070453676 -1.5
-0.537307860891967 -1.5
-0.0364891692003617 -1.5
0.0458878780428815 -1.5
0.15756287489761 -1.5
0.213421907479102 -1.5
0.319062765170571 -1.5
0.458391096206238 -1.5
0.512178430516038 -1.5
0.871534712610467 -1.5
0.88286706268262 -1.5
1.26284318095599 -1.5
1.29129353923904 -1.5
1.38373602023943 -1.5
1.40259847779935 -1.5
1.40366758564627 -1.5
1.45264122020044 -1.5
1.88581686791061 -1.5
1.91159639567428 -1.5
1.99214943276875 -1.5
2.00554279742186 -1.5
2.20030310599332 -1.5
2.51545326603961 -1.5
2.55247751508248 -1.5
2.63664169230972 -1.5
2.92776604737908 -1.5
3.0048751119897 -1.5
3.13035371376284 -1.5


==> pts_sample_comp_circle.csv <==
0.916135727870132 0.400868217896933
0.905498271398229 0.424349950506442
0.868416342827092 0.495835714234885
0.86169774478002 0.507421911865291
0.747204497740097 0.664594190884158
0.504407451369804 0.863465762495896
0.472099903182329 0.881545053536821
0.396321853497902 0.918111642688397
0.116120246367977 0.993235162679735
0.0392636418485092 0.999228885905923
-0.0860981354972718 0.996286661089013
-0.280337767212939 0.959901420081283
-0.423133371555533 0.906067409123652
-0.536157539896293 0.844117937501837
-0.648113323214143 0.761543905676041
-0.72593673197819 0.687761485665507
-0.800609692282779 0.599186215314466
-0.922128175296164 0.386884515488754
-0.957527071821545 0.288343383362368
-0.963562284376421 0.267484063314606
-0.998209697761424 0.0598113642633746
-0.999926940894741 0.0120877157844029
-0.928228206005342 -0.372011286893429
-0.697991048630853 -0.716106483723757
-0.425816466026024 -0.90480955855976
0.0609168963714418 -0.998142841349108
0.142841419307575 -0.989745587982183
0.252251871928704 -0.967661610847751
0.305882968499607 -0.95206912017031
0.404568158685037 -0.914507848505522
0.527652698848588 -0.849460198830882
0.572557784820145 -0.819864368686582
0.824307839223074 -0.566141842823322
0.830670490327868 -0.556764345570422
0.97792461059634 -0.208958024469024
0.983472988711936 -0.181054910107437
0.995987128002321 -0.0894965968832748
0.997497976636046 -0.0706950253341357
0.997572987162127 -0.0696285522212762
0.999785528647231 -0.0207098215245072

